A wind-blown bubble in the Central Molecular Zone cloud G0.253+0.016

G0.253+0.016, commonly referred to as "the Brick" and located within the Central Molecular Zone, is one of the densest ($\approx10^{3-4}$ cm$^{-3}$) molecular clouds in the Galaxy to lack signatures of widespread star formation. We set out to constrain the origins of an arc-shaped molecular line emission feature located within the cloud. We determine that the arc, centred on $\{l_{0},b_{0}\}=\{0.248^{\circ}, 0.18^{\circ}\}$, has a radius of $1.3$ pc and kinematics indicative of the presence of a shell expanding at $5.2^{+2.7}_{-1.9}$ km s$^{-1}$. Extended radio continuum emission fills the arc cavity and recombination line emission peaks at a similar velocity to the arc, implying that the molecular and ionised gas are physically related. The inferred Lyman continuum photon rate is $N_{\rm LyC}=10^{46.0}-10^{47.9}$ photons s$^{-1}$, consistent with a star of spectral type B1-O8.5, corresponding to a mass of $\approx12-20$ M$_{\odot}$. We explore two scenarios for the origin of the arc: i) a partial shell swept up by the wind of an interloper high-mass star; ii) a partial shell swept up by stellar feedback resulting from in-situ star formation. We favour the latter scenario, finding reasonable (factor of a few) agreement between its morphology, dynamics, and energetics and those predicted for an expanding bubble driven by the wind from a high-mass star. The immediate implication is that G0.253+0.016 may not be as quiescent as is commonly accepted. We speculate that the cloud may have produced a $\lesssim10^{3}$ M$_{\odot}$ star cluster $\gtrsim0.4$ Myr ago, and demonstrate that the high-extinction and stellar crowding observed towards G0.253+0.016 may help to obscure such a star cluster from detection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
